Impact of COVID-19 on Public Transit Accessibility and Ridership

Public transit is central to cultivating equitable communities. Meanwhile, the novel coronavirus disease COVID-19 and associated social restrictions has radically transformed ridership behavior in urban areas. Perhaps the most concerning aspect of the COVID-19 pandemic is that low-income and historically marginalized groups are not only the most susceptible to economic shifts but are also most reliant on public transportation. As revenue decreases, transit agencies are tasked with providing adequate public transportation services in an increasingly hostile economic environment. Transit agencies therefore have two primary concerns. First, how has COVID-19 impacted ridership and what is the new post-COVID normal? Second, how has ridership varied spatio-temporally and between socio-economic groups? In this work we provide a data-driven analysis of COVID-19's affect on public transit operations and identify temporal variation in ridership change. We then combine spatial distributions of ridership decline with local economic data to identify variation between socio-economic groups. We find that in Nashville and Chattanooga, TN, fixed-line bus ridership dropped by 66.9% and 65.1% from 2019 baselines before stabilizing at 48.4% and 42.8% declines respectively. The largest declines were during morning and evening commute time. Additionally, there was a significant difference in ridership decline between the highest-income areas and lowest-income areas (77% vs 58%) in Nashville.

==> data/Baseline.csv <==
board_count,date,changenash,changechat
165741,1/12/20,8.682324087,-1.3813505
171338,1/19/20,12.35247793,-6.106027
154863,1/26/20,1.549228948,-16.366048
176677,2/2/20,10.44400582,-1.9670089
167021,2/9/20,4.40786461,17.3775894
167995,2/16/20,5.016729723,14.6852585
165193,2/23/20,3.265148565,6.05372607
172919,3/1/20,9.331667127,23.7875245
142510,3/8/20,-9.895061374,30.7470615
149371,3/15/20,-5.557050119,8.11179619
102266,3/22/20,-35.34017505,-12.075054
76281,3/29/20,-51.7697367,-31.041888
67241,4/5/20,-61.38002149,-43.51447
60928,4/12/20,-65.00590338,-54.747281
60620,4/19/20,-65.18280368,-66.963435
61572,4/26/20,-64.63602092,-61.199528
67102,5/3/20,-60.44668943,-56.072039
66192,5/10/20,-60.98308942,-58.17767
72074,5/17/20,-57.51594131,-52.866573
68703,5/24/20,-59.5029791,-52.580371
66844,5/31/20,-60.59876767,-52.67032
78939,6/7/20,-48.12843162,-46.768864
76946,6/14/20,-49.43805089,-46.755839
79071,6/21/20,-48.04169316,-44.094282
78508,6/28/20,-48.41164582,-42.791726

==> data/Chattanooga2020HourlyTotalRiderShip.csv <==
Hour,Ridership
0,152
1,0
2,0
3,0
4,493
5,5652
6,14241
7,19076
8,20699
9,22929
10,23738
11,23795
12,26034
13,27169
14,28986
15,30700
16,29358
17,21971
18,14933
19,10321
20,7318
21,5859
22,3702
23,1740


==> data/Chattanooga2020PrePostCovidDayOfWeekAverageRiderShip.csv <==
DayofWeek,JanFebRIDERSHIP,MayJunRIDERSHIP
0,3463.875,1458.111111111111
1,3691.25,1564.875
2,3681.25,1654.0
3,3671.888888888889,1627.75
4,3608.111111111111,1653.888888888889
5,1758.111111111111,1394.4444444444446
6,503.375,342.1111111111111


==> data/Chattanooga2020PrePostCovidHourlyAverageRiderShip.csv <==
Hour,JanFebRIDERSHIP,MayJunRIDERSHIP
0,3.6666666666666665,0.0
4,9.366666666666667,4.818181818181818
5,109.35483870967742,16.103448275862068
6,243.29032258064515,103.96666666666668
7,319.54838709677415,152.56666666666666
8,363.4516129032258,157.36666666666667
9,378.09677419354836,191.16666666666663
10,394.35483870967744,196.13333333333333
11,382.4193548387097,202.29032258064515
12,410.51612903225805,224.29032258064515
13,457.9354838709677,224.7741935483871
14,450.90322580645164,232.70967741935485
15,504.8709677419355,224.80645161290326
16,486.258064516129,217.5161290322581
17,364.258064516129,168.6451612903226
18,233.1290322580645,135.29032258064515
19,153.70967741935485,94.90322580645163
20,107.80645161290323,65.74193548387096
21,82.54838709677419,57.17241379310346
22,62.516129032258064,19.620689655172416
23,33.12903225806452,2.571428571428572


==> data/ChattanoogaAverageRidershipbyTopFiveRoute.csv <==
Time,Route_1,Route_4,Route_9,Route_10,Route_14
Pre,2343.529411764706,5709.117647058823,1656.9411764705883,2181.294117647059,1488.1176470588234
Post,1479.2,3408.8,1391.1,1181.7,0.0


==> data/ChattanoogaBaseline.csv <==
board_count,date,change
23357,2020-01-12,-1.3813505418756742
22238,2020-01-19,-6.106027030450453
19808,2020-01-26,-16.366048359527053
24396,2020-02-02,-1.9670089007655058
29210,2020-02-09,17.377589359265436
28540,2020-02-16,14.685258483856062
26392,2020-02-23,6.053726065379437
29526,2020-03-01,23.787524495649954
31186,2020-03-08,30.747061536318483
25787,2020-03-15,8.111796185373075
20972,2020-03-22,-12.075053724758826
16448,2020-03-29,-31.04188840667715
14935,2020-04-05,-43.51447028032858
11965,2020-04-12,-54.74728067654044
8735,2020-04-19,-66.96343474380116
10259,2020-04-26,-61.1995279950379
10744,2020-05-03,-56.0720385647681
10229,2020-05-10,-58.17766962760731
11528,2020-05-17,-52.8665730244459
11598,2020-05-24,-52.58037074405999
11576,2020-05-31,-52.67032003218127
12260,2020-06-07,-46.76886427218217
12263,2020-06-14,-46.75583870879037
12876,2020-06-21,-44.094281922399475
13176,2020-06-28,-42.791725583219595


==> data/ChattanoogaMonthlyAverageRidershipbyTopFiveRoute.csv <==
Month,Route_1,Route_4,Route_9,Route_10,Route_14
Jan,2274.25,5127.5,1540.5,2102.0,2048.25
Feb,2339.75,6445.0,1546.75,2434.0,2822.5
Mar,2806.4,7262.8,2045.4,2686.0,1151.0
Apr,1838.0,3612.75,1398.0,1377.0,15.0
May,1702.8,3958.8,1445.8,1221.6,0.0
Jun,1544.0,3549.25,1233.0,1416.75,0.0


==> data/ChattanoogaTotalWeeklyRidershipbyTopFiveRoute.csv <==
Week,Route_1,Route_4,Route_9,Route_10,Route_14
2020-01-05,1565,3441,844,763,0
2020-01-12,2734,6292,1629,2574,3339
2020-01-19,2758,5490,1841,2872,2645
2020-01-26,2040,5287,1848,2199,2209
2020-02-02,2337,6457,2179,2613,2779
2020-02-09,2698,7047,0,2721,2681
2020-02-16,2224,6185,2078,2530,2890
2020-02-23,2100,6091,1930,1872,2940
2020-03-01,2877,7722,2536,2852,2924
2020-03-08,3602,8996,2747,3116,2534
2020-03-15,3046,8583,2619,3029,0
2020-03-22,2502,6623,1022,2579,158
2020-03-29,2005,4390,1303,1854,139
2020-04-05,2050,4384,1457,1702,60
2020-04-12,2087,3789,870,1301,0
2020-04-19,1560,3066,1644,1161,0
2020-04-26,1655,3212,1621,1344,0
2020-05-03,1828,3694,1284,1298,0
2020-05-10,1650,3611,1201,1038,0
2020-05-17,1525,4374,1673,1283,0
2020-05-24,1859,3977,1443,1428,0
2020-05-31,1652,4138,1628,1061,0
2020-06-07,1792,4081,1622,1610,0
2020-06-14,1882,4303,1343,1420,0
2020-06-21,1696,4430,1528,2036,0
2020-06-28,806,1383,439,601,0
2020-07-05,102,97,1750,42,0


==> data/ChattanoogaWeeklyRidershipCovidcases.csv <==
new_cases,date,board_count
0,2020-01-12,21055
0,2020-01-19,20030
0,2020-01-26,17391
0,2020-02-02,20420
0,2020-02-09,21524
0,2020-02-16,20987
0,2020-02-23,19196
0,2020-03-01,23935
1,2020-03-08,26028
6,2020-03-15,22433
28,2020-03-22,17715
36,2020-03-29,12740
34,2020-04-05,12827
11,2020-04-12,10602
24,2020-04-19,8077
28,2020-04-26,9025
64,2020-05-03,9333
122,2020-05-10,9235
212,2020-05-17,10624
433,2020-05-24,10264
424,2020-05-31,10566
365,2020-06-07,11564
333,2020-06-14,11064
302,2020-06-21,11725


==> data/Chttanooga2020WeeklyRiderShip.csv <==
Week,Ridership
2020-01-05 00:00:00-05:00,8866
2020-01-12 00:00:00-05:00,20922
2020-01-19 00:00:00-05:00,19894
2020-01-26 00:00:00-05:00,17309
2020-02-02 00:00:00-05:00,20306
2020-02-09 00:00:00-05:00,21400
2020-02-16 00:00:00-05:00,20865
2020-02-23 00:00:00-05:00,19106
2020-03-01 00:00:00-05:00,23785
2020-03-08 00:00:00-05:00,25733
2020-03-15 00:00:00-04:00,21689
2020-03-22 00:00:00-04:00,17573
2020-03-29 00:00:00-04:00,12633
2020-04-05 00:00:00-04:00,12692
2020-04-12 00:00:00-04:00,10435
2020-04-19 00:00:00-04:00,8009
2020-04-26 00:00:00-04:00,8927
2020-05-03 00:00:00-04:00,9190
2020-05-10 00:00:00-04:00,8951
2020-05-17 00:00:00-04:00,10365
2020-05-24 00:00:00-04:00,9951
2020-05-31 00:00:00-04:00,10265


==> data/Nashville2020HourlyTotalRiderShip.csv <==
Hour,Ridership
0,133
1,0
2,0
3,0
4,10507
5,100598
6,194367
7,201238
8,157823
9,149791
10,155177
11,159863
12,171233
13,176072
14,216154
15,304712
16,255544
17,187663
18,125560
19,90410
20,71537
21,53581
22,28182
23,8433


==> data/Nashville2020PrePostCovidHourlyAverageRiderShip.csv <==
Hour,JanFebRIDERSHIP,MayJunRIDERSHIP
0,5.9523809523809526,0.0
4,221.36666666666667,28.483870967741932
5,1651.225806451613,718.1935483870967
6,3471.1612903225805,1277.032258064516
7,3743.5161290322585,1192.774193548387
8,2603.1612903225805,1140.967741935484
9,2221.322580645161,1222.0
10,2173.8387096774195,1368.548387096774
11,2226.870967741936,1379.967741935484
12,2422.2258064516127,1454.6774193548388
13,2523.322580645161,1468.0967741935485
14,3475.4838709677415,1586.032258064516
15,5666.290322580645,1791.8709677419354
16,4293.5161290322585,1736.6774193548388
17,3064.451612903226,1308.225806451613
18,1860.6129032258066,993.3870967741935
19,1265.3548387096773,748.3548387096774
20,1047.1935483870966,564.0
21,811.6774193548387,426.9
22,503.3225806451613,158.26666666666668
23,200.16129032258064,4.45


==> data/Nashville2020PrePostCovidWeekOfDayAverageRiderShip.csv <==
DayofWeek,JanFebRIDERSHIP,MayJunRIDERSHIP
0,26403.875,11599.0
1,29477.625,11580.0
2,27012.777777777777,11863.875
3,27900.44444444444,11911.5
4,27710.33333333333,12141.333333333336
5,14581.666666666664,8595.0
6,10854.125,5729.0


==> data/Nashville2020WeeklyTotalRiderShip.csv <==
Week,Ridership
2020-01-05,78350
2020-01-12,165741
2020-01-19,171338
2020-01-26,154863
2020-02-02,176677
2020-02-09,167021
2020-02-16,167995
2020-02-23,165193
2020-03-01,172919
2020-03-08,142510
2020-03-15,149371
2020-03-22,102266
2020-03-29,76281
2020-04-05,67241
2020-04-12,60928
2020-04-19,60620
2020-04-26,61572
2020-05-03,67102
2020-05-10,66192
2020-05-17,72074
2020-05-24,68703
2020-05-31,66844
2020-06-07,78939
2020-06-14,76946
2020-06-21,79071
2020-06-28,78508
2020-07-05,23313


==> data/NashvilleAccidents.csv <==
date,change,year1,year2
2020-01-12,14.423540762180414,2073,2372
2020-01-19,9.136047666335651,2014,2198
2020-01-26,2.489431658055425,2129,2182
2020-02-02,4.865616311399444,2158,2263
2020-02-09,12.330754352030947,2068,2323
2020-02-16,3.605659516202647,2191,2270
2020-02-23,2.9969149405024242,2269,2337
2020-03-01,12.218045112781954,2128,2388
2020-03-08,26.229508196721312,2257,2849
2020-03-15,-3.3927794693344935,2299,2221
2020-03-22,-3.065304309195913,2251,2182
2020-03-29,-10.852390852390853,2405,2144
2020-04-05,-15.56861099454469,2383,2012
2020-04-12,-21.32796780684105,2485,1955
2020-04-19,-14.532565352237484,2257,1929
2020-04-26,-23.12261349172677,2357,1812
2020-05-03,-53.51694915254237,2360,1097
2020-05-10,-41.689008042895445,2238,1305
2020-05-17,-52.65217391304348,2300,1089
2020-05-24,-47.181127548980406,2501,1321
2020-05-31,-50.877192982456144,2394,1176
2020-06-07,-54.86003110419907,2572,1161
2020-06-14,-47.62684124386252,2444,1280
2020-06-21,-61.70411985018727,3204,1227
2020-06-28,-49.063670411985015,2670,1360
2020-07-05,-55.2807224185316,2547,1139


==> data/NashvilleBaseline.csv <==
board_count,date,change
165741,2020-01-12,8.682324086543831
171338,2020-01-19,12.352477928456127
154863,2020-01-26,1.5492289476619383
176677,2020-02-02,10.444005817779104
167021,2020-02-09,4.407864609945174
167995,2020-02-16,5.016729723494288
165193,2020-02-23,3.265148565214393
172919,2020-03-01,9.331667127283037
142510,2020-03-08,-9.895061373769767
149371,2020-03-15,-5.557050119018762
102266,2020-03-22,-35.34017505052234
76281,2020-03-29,-51.7697366967408
67241,2020-04-05,-61.380021485097856
60928,2020-04-12,-65.00590337805866
60620,2020-04-19,-65.18280368267325
61572,2020-04-26,-64.63602092295542
67102,2020-05-03,-60.446689426589764
66192,2020-05-10,-60.98308942393415
72074,2020-05-17,-57.51594130923118
68703,2020-05-24,-59.502979101591556
66844,2020-05-31,-60.5987676675951
78939,2020-06-07,-48.128431616773945
76946,2020-06-14,-49.43805088972862
79071,2020-06-21,-48.04169316016079
78508,2020-06-28,-48.41164581980629


==> data/NashvilleCensusLabels.csv <==
Minority,Male 25 to 29,Female 25 to 29,White,African American,Asian,Hispanic,median household income,median family income,median housing value,median gross rent,change
52.19611848825332,4.780388151174668,2.8804902962206334,57.528089887640455,30.27579162410623,0.8375893769152196,21.92032686414709,41920,42393,138400,974,40.07718726764154
52.49457700650759,3.549595740485111,3.1946361664366005,50.52257937290475,38.23703411555906,0.23663971603234074,14.25754289094853,58134,62102,139000,567,28.11302681992337
46.4722483537159,4.6331138287864535,4.821260583254939,58.01975540921919,20.57855126999059,0.4233301975540922,25.893697083725304,31493,34301,109100,740,42.63580719204285
68.37974210427957,2.9714072136049334,2.6910857783591853,36.3670341992151,53.2610726966922,0.7662119230050458,15.118669407587367,28564,29189,95700,758,49.165003676084446
19.636279926335177,5.593922651933702,2.6703499079189688,76.28913443830571,9.000920810313076,3.522099447513812,10.6353591160221,62021,74457,211600,952,55.76751117734724
61.797153024911026,6.530249110320286,4.893238434163702,45.80071174377224,40.195729537366546,3.0249110320284696,21.601423487544483,36304,41685,100400,780,50.48256844593264
26.865912762520196,7.980613893376414,5.815831987075929,71.68012924071083,22.794830371567045,1.1631663974151858,4.07108239095315,53806,64906,265600,757,51.67609925990422
64.27221172022684,6.805293005671078,5.330812854442344,31.947069943289225,60.37807183364839,0.30245746691871456,3.8941398865784502,34425,37841,202600,738,78.23328452903856
6.585056986070072,3.1658927817644575,8.020261713803292,98.2271000422119,1.3929928239763614,0.3799071338117349,5.19206416209371,71657,103553,320900,902,47.05663189269747
71.8282208588957,2.625766871165644,3.6073619631901837,27.87730061349693,70.13496932515338,0.19631901840490798,1.6932515337423313,36855,43179,104700,928,51.198505759053646
32.65356265356265,10.27027027027027,10.687960687960688,69.7051597051597,14.004914004914005,0.6142506142506142,18.64864864864865,39740,42676,162500,794,58.424463345484
3.9512979554330343,9.028256374913852,11.784975878704342,90.92579830002298,2.3891569032850906,2.3661842407535034,1.562141052147944,102700,135368,373000,1138,52.51992498827942
91.66907723459647,4.396875903962974,3.4422910037604857,6.219265258894996,90.02024877061035,1.4752675730402083,1.6488284639861153,23821,24861,136100,650,57.99979631327019
83.97941680960548,0.22298456260720412,5.694682675814752,11.88679245283019,83.31046312178387,0.13722126929674097,0.6689536878216124,27066,39946,102500,742,59.42821105738911
82.85828984343637,3.5327177840224806,6.101967081493377,16.057808109193093,81.73424327579285,0.8831794460056202,1.1240465676435167,18480,20313,108200,539,56.74810709546484
89.02439024390243,3.6055143160127257,3.6585365853658534,14.846235418875928,82.6086956521739,0.47720042417815484,6.415694591728525,30313,31060,82900,807,72.29508196721312
68.20208023774146,7.6523031203566125,13.818722139673106,18.647845468053493,65.37890044576523,7.429420505200595,2.823179791976226,23942,25313,97900,647,66.24387431536466
9.245797364834168,4.952294411631077,2.8396183552930485,84.75692866878691,4.08905043162199,4.952294411631077,5.156746933212177,52207,60602,151100,927,62.4902521445282
30.766513599434827,1.9251148004238785,3.3733663016601905,83.48640056517131,10.031790886612505,5.54574355351466,20.73472271282232,63711,81250,174000,1131,28.43205574912892
46.038863976083704,6.726457399103139,6.3826606875934235,53.09417040358745,39.62630792227205,1.6442451420029895,6.4125560538116595,49878,59476,137200,981,47.15783664459161
61.331920155449566,9.680268503797915,5.617382087970324,51.72231054583995,35.453100158982515,3.391626921038686,25.878819996467055,34559,43984,121100,823,51.7967542503864
59.5855694692904,5.083482409063804,6.022659511031605,36.881335718545024,50.28324388789505,4.174120453190221,9.30232558139535,37178,47721,145300,789,73.68747416287722
72.66630901287553,5.901287553648069,9.254291845493562,39.05579399141631,50.80472103004292,0.3487124463519313,21.861587982832617,38115,37139,109300,923,71.30827434708323
52.095606800201985,5.45362733546541,14.930146439993267,43.57852213432082,49.77276552768894,1.043595354317455,2.322841272513045,45543,43992,126700,937,34.66026080988332
49.10874897792314,7.244480784955029,6.852003270645953,60.932134096484056,25.60915780866721,3.614063777596075,23.49959116925593,31449,33716,155900,735,43.949451110543784
36.60925363053023,3.4110097939885176,3.951367781155015,74.40054035798717,20.398514015535294,1.7561634582911176,16.210739614994935,14083,28864,120300,360,53.135950434208524
75.93406593406593,6.4835164835164845,6.153846153846154,22.197802197802197,74.83516483516483,1.8681318681318682,1.098901098901099,34688,27262,112200,755,40.01275645795684
56.14469772051536,8.17641228939544,8.771060455896928,45.14370664023786,53.865213082259665,0.7433102081268582,2.2794846382556986,29006,34357,141700,645,21.686746987951807
69.23312883435584,1.5950920245398774,4.478527607361963,33.95705521472392,64.66257668711657,1.1042944785276074,4.570552147239264,24794,30272,212400,665,53.686475978894755
16.3898916967509,4.452466907340553,6.931407942238267,78.74849578820698,11.720818291215403,6.233453670276775,4.669073405535499,30929,91528,416700,919,71.99471598414794
13.942482708409175,11.066618128867855,19.585001820167456,75.02730251183108,11.030214779759739,10.629777939570442,2.912267928649436,52674,83045,291100,997,59.624413145539904
11.28172318191512,9.852847088931542,12.539987204094691,77.69247174237577,8.423970995947963,12.156110044785668,2.8577521859671573,54724,82593,438800,1238,75.72063910393675
18.589174800354925,5.279503105590062,15.43921916592724,83.1854480922804,14.68500443655723,0.354924578527063,3.904170363797693,56182,92384,303500,1235,46.73728813559322
32.89924605894448,7.402330363262509,4.0438656614119255,86.56614119259767,7.607950651130911,0.7539410555174777,25.291295407813568,38869,38068,160800,933,46.38305847076462
44.14144441114774,7.941264608930176,5.693736889421636,72.07072220557387,13.275397063230447,9.679352712016781,30.86604734791729,37917,31469,112600,838,35.196795541623125
42.25913621262458,8.887043189368772,6.843853820598006,79.26910299003322,8.903654485049833,4.285714285714286,33.35548172757475,36102,41750,154400,942,54.13363533408834
25.81531067627875,2.8492962581531067,2.6089941640920014,84.92962581531067,8.85684860968074,1.3731548232063164,16.95846206659801,32237,48843,114700,750,50.955414012738856
7.092198581560284,2.920317062995411,4.234459741343346,93.01209845640383,4.1093032957863995,1.6896120150187734,2.982895285773884,87798,128589,397600,1090,88.36426788234017
5.97320009084715,4.178968884851238,1.090165796048149,94.34476493300022,1.3399954576425166,2.1349080172609587,4.633204633204633,91528,172604,578000,1141,78.00085433575396
0.8118811881188118,2.7920792079207923,7.049504950495049,93.36633663366337,0.5742574257425742,4.297029702970296,0.2376237623762376,87083,163571,478900,1446,48.23221300742034
36.10619469026548,7.327433628318585,6.530973451327434,54.902654867256636,23.008849557522122,3.6991150442477876,13.097345132743362,39700,44231,215500,875,62.17533258613128
5.4046786770637265,4.840010755579457,4.1946759881688624,92.14842699650444,2.796450658779242,2.9846732992739984,2.608228018284485,73125,113056,409300,774,63.62700699876493
2.150537634408602,2.965135223199739,2.7044639947865754,92.27761485826001,0.4887585532746823,1.8898664059954384,1.6617790811339197,96696,100533,365400,1396,62.6521460602178
14.985693848354794,4.554124940391035,5.710538865045303,81.24701955174058,9.048640915593706,5.627086313781593,5.9370529327610875,68142,83836,267200,1039,17.05987311657415
10.422535211267606,9.837486457204767,5.1570964247020585,87.90899241603466,6.912242686890574,3.4886240520043335,3.5102925243770318,59125,80885,227600,1134,61.55030800821355
15.412445730824892,4.341534008683068,6.439942112879884,77.31548480463097,10.274963820549928,1.1215629522431259,5.137481910274964,48136,62969,213800,683,48.08445190156599
60.63291139240506,4.599156118143459,4.0928270042194095,59.62025316455696,17.80590717299578,5.675105485232067,42.82700421940928,37134,39167,148600,875,68.25787401574803
48.59198355601234,2.8982528263103804,6.063720452209661,45.26207605344296,21.19218910585817,18.54059609455293,27.399794450154165,33909,34487,105200,863,59.06200317965023
70.10821877742029,1.842644047967242,6.2591400994442825,40.85990055571805,44.36969874232231,7.048844691430242,25.738520035097984,25292,29500,119300,765,34.044233807266984
55.76154125772446,4.089422028353326,5.797891675754271,48.92766266812069,25.863322428207923,10.05089058524173,29.898218829516537,40094,44324,134100,839,41.28637910675835
29.23380466951661,6.083525156198618,7.102926668858927,58.566261098322926,13.153567905294311,21.5060835251562,16.080236764222295,37598,41813,188900,823,62.19133520626941
42.702273929138016,5.076679005817028,5.23532522474881,56.79534637757801,33.47435219460603,0.6081438392384982,9.227921734531993,45478,46250,263700,832,68.45028553547681
39.187192118226605,12.044334975369459,11.231527093596059,59.50738916256157,38.399014778325125,1.0098522167487685,0.7881773399014778,59244,69398,284000,950,42.99138930286471
23.371456986573843,12.39847505387038,12.547654566550639,75.89922095143378,17.238521465274324,2.734957732471407,6.132935521299519,60066,110867,287800,1376,64.09716228356027
44.99525616698293,10.009487666034156,6.35673624288425,70.9203036053131,19.520872865275145,0.8776091081593927,25.474383301707782,50125,61708,138000,967,50.04478948939982


==> data/NashvilleCensusLinePlot.csv <==
date,bottomp,topp,bottom,top
2020-01-13,0.063893461,0.10658379400000001,6.389346102,10.65837937
2020-01-20,0.0765562,0.19045475,7.655620022000001,19.04547501
2020-01-27,0.054873055,0.069454817,5.487305487,6.945481703
2020-02-03,0.09311319400000001,0.152566206,9.311319351,15.25662058
2020-02-10,0.045109119,0.030572667,4.510911925,3.0572667119999997
2020-02-17,0.041455819,0.073375738,4.145581938,7.33757383
2020-02-24,0.132154006,0.066898148,13.21540062,6.689814815
2020-03-02,0.0016547920000000002,-0.13987049,0.16547920000000002,-13.98704903
2020-03-09,-0.13788076,-0.21140871,-13.78807602,-21.14087099
2020-03-16,0.068905415,-0.06875,6.890541483,-6.875
2020-03-23,-0.37962704,-0.592918623,-37.96270396,-59.29186228
2020-03-30,-0.517123288,-0.697208961,-51.71232877,-69.72089607
2020-04-06,-0.584841009,-0.74871134,-58.48410088,-74.87113402
2020-04-13,-0.578305339,-0.77197284,-57.83053392,-77.19728404
2020-04-20,-0.562079873,-0.7583115429999999,-56.20798735,-75.83115428
2020-04-27,-0.581052232,-0.774199104,-58.10522321,-77.41991044
2020-05-04,-0.5511209770000001,-0.7432735429999999,-55.11209767,-74.32735426
2020-05-11,-0.5583473170000001,-0.73280178,-55.83473173,-73.28017801
2020-05-18,-0.522413713,-0.7375023759999999,-52.2413713,-73.75023759999999
2020-05-25,-0.551403221,-0.69268492,-55.14032211,-69.26849203
2020-06-01,-0.43417600799999995,-0.658371587,-43.41760076,-65.83715873
2020-06-08,-0.39795110100000003,-0.636782113,-39.7951101,-63.67821131
2020-06-15,-0.453299599,-0.641416309,-45.32995994,-64.1416309
2020-06-22,-0.38610964799999997,-0.583558559,-38.61096484,-58.35585586
2020-06-29,-0.374305127,-0.597468917,-37.43051266,-59.74689165


==> data/NashvilleCorrelation.csv <==
change,label
0.006965598345223204,White
-0.02122395650442491,African American
0.0846987993093444,Asian
-0.18787167187783466,Hispanic
0.20834307283976414,median family income
0.3410994380436226,median housing value
0.1476598268381872,median gross rent


==> data/NashvilleCorrelation2.csv <==
change,label
0.208343073,median family income
0.341099438,median housing value
0.147659827,median gross rent

==> data/NashvilleHourlyComparison.csv <==
Hour,JanFeb20,MayJune20,JanFeb19,MayJune19
0,5.9523809523809526,0.0,60.0,2.3125
4,221.36666666666667,28.48387096774193,194.03225806451616,209.32258064516128
5,1651.225806451613,718.1935483870967,1727.2903225806451,1728.0967741935485
6,3471.1612903225805,1277.032258064516,3303.935483870968,3392.032258064516
7,3743.5161290322585,1192.774193548387,3539.709677419354,3654.903225806452
8,2603.1612903225805,1140.967741935484,2433.870967741936,2621.1612903225805
9,2221.322580645161,1222.0,2155.2903225806454,2335.7741935483873
10,2173.8387096774195,1368.548387096774,1998.7419354838707,2280.193548387097
11,2226.870967741936,1379.967741935484,2066.1290322580644,2416.0967741935488
12,2422.2258064516127,1454.6774193548388,2230.5806451612907,2524.7419354838707
13,2523.322580645161,1468.0967741935485,2365.483870967742,2668.6451612903224
14,3475.483870967741,1586.032258064516,3213.451612903226,3137.677419354838
15,5666.290322580645,1791.8709677419354,5355.225806451614,4485.0
16,4293.5161290322585,1736.6774193548388,3947.6451612903215,4041.967741935484
17,3064.451612903226,1308.225806451613,2717.8064516129034,3144.1612903225805
18,1860.6129032258066,993.3870967741935,1666.516129032258,2091.967741935484
19,1265.3548387096773,748.3548387096774,1195.7096774193546,1546.9354838709678
20,1047.1935483870966,564.0,924.032258064516,1232.8387096774193
21,811.6774193548387,426.9,722.6774193548387,946.3225806451613
22,503.3225806451613,158.26666666666668,433.3225806451613,554.7096774193549
23,200.16129032258064,4.45,206.54838709677415,260.83870967741933


==> data/NashvilleMonthlyAverageRidershipbyTopFiveRoute.csv <==
Month,Route_22,Route_50,Route_52,Route_55,Route_56
Jan,10389.5,12149.75,15080.0,21489.75,22718.25
Feb,10208.25,11992.75,15459.0,21968.75,23209.75
Mar,6810.6,8185.0,10990.2,15123.2,15740.0
Apr,4617.25,5027.5,6493.75,9526.25,10120.25
May,5296.4,5711.8,7527.8,10602.2,11480.2
Jun,5194.666666666667,6183.666666666667,8604.333333333334,11835.0,12566.0


==> data/NashvilleRidershipChangeQuantiles.csv <==
Q1,Q2,Q3
-43.011675824175825,-54.342629482071715,-52.51992498827942
-58.2219539536087,-81.28249566724438,-73.67558711086838
-49.165003676084446,-97.0620239390642,-80.41865394806571
-64.44245409762651,-40.07718726764154,-88.36426788234017
-52.159468438538205,-28.11302681992337,-78.00085433575396
-64.97109826589596,-59.60170697012802,-48.23221300742034
-57.99979631327019,-42.63580719204285,-63.62700699876493
-23.858657243816253,-59.50514026833943,-75.40521494009866
-56.74810709546484,-62.223929325907434,nan
-66.24387431536466,-55.76751117734724,nan
-49.57402717015887,-41.043656207366986,nan
-53.135950434208524,-50.48256844593264,nan
-40.01275645795684,-54.963628583654256,nan
-53.686475978894755,-83.00803673938002,nan
-34.044233807266984,-51.67609925990422,nan
-39.45787893156314,-78.23328452903856,nan
nan,-47.05663189269747,nan
nan,-66.55581947743468,nan
nan,-37.2961373390558,nan
nan,-56.803529012555146,nan
nan,-51.198505759053646,nan
nan,-58.424463345484,nan
nan,-53.16515944788196,nan
nan,-59.42821105738911,nan
nan,-57.97705943691345,nan
nan,-72.29508196721312,nan
nan,-62.4902521445282,nan
nan,-50.62344139650873,nan
nan,-89.57908399777489,nan
nan,-28.43205574912892,nan
nan,-68.5971685971686,nan
nan,-68.86477462437396,nan
nan,-87.37864077669903,nan
nan,-78.87896019496344,nan
nan,-74.17840375586854,nan
nan,-47.15783664459161,nan
nan,-51.7967542503864,nan
nan,-44.89451476793249,nan
nan,-65.51918735891647,nan
nan,-73.68747416287722,nan
nan,-71.30827434708323,nan
nan,-34.66026080988332,nan
nan,-42.1875,nan
nan,-43.949451110543784,nan
nan,-39.58379211627395,nan
nan,-65.39572501444252,nan
nan,-21.686746987951807,nan
nan,-72.8735632183908,nan
nan,-71.99471598414794,nan
nan,-76.54955881556866,nan
nan,-59.624413145539904,nan
nan,-75.72063910393675,nan
nan,-68.15476190476191,nan
nan,-46.73728813559322,nan
nan,-46.38305847076462,nan
nan,-35.196795541623125,nan
nan,-66.84587813620072,nan
nan,-54.13363533408834,nan
nan,-50.955414012738856,nan
nan,-86.41727900244935,nan
nan,-62.17533258613128,nan
nan,-62.6521460602178,nan
nan,-60.74498567335244,nan
nan,-17.05987311657415,nan
nan,-93.89002036659878,nan
nan,-61.55030800821355,nan
nan,-81.0126582278481,nan
nan,-82.21040189125296,nan
nan,-79.918509895227,nan
nan,-40.0,nan
nan,-48.08445190156599,nan
nan,-59.33682373472949,nan
nan,-47.233468286099864,nan
nan,-71.7948717948718,nan
nan,-68.25787401574803,nan
nan,-59.06200317965023,nan
nan,-41.28637910675835,nan
nan,-62.19133520626941,nan
nan,-50.0,nan
nan,-52.879581151832454,nan
nan,-81.15942028985508,nan
nan,-68.45028553547681,nan
nan,-42.99138930286471,nan
nan,-64.09716228356027,nan
nan,-50.04478948939982,nan


==> data/NashvilleRidershipTopFiveRoute.csv <==
Week,Route_22,Route_50,Route_52,Route_55,Route_56
2020-01-05,10552,12290,14821,20677,22646
2020-01-12,10485,12311,15203,21663,23351
2020-01-19,9559,11461,14631,21035,20778
2020-01-26,10962,12537,15665,22584,24098
2020-02-02,10202,11948,15058,21975,22928
2020-02-09,10418,11978,15104,21503,22851
2020-02-16,9734,11640,15676,22004,22648
2020-02-23,10479,12405,15998,22393,24412
2020-03-01,7002,10745,14871,20277,20088
2020-03-08,9403,10931,14563,20670,20629
2020-03-15,6823,7746,10572,14302,15389
2020-03-22,5804,6043,7840,10782,11773
2020-03-29,5021,5460,7105,9585,10821
2020-04-05,4638,4743,6345,8986,9611
2020-04-12,4484,4984,6291,8944,9857
2020-04-19,4543,4787,6438,9684,9948
2020-04-26,4804,5596,6901,10491,11065
2020-05-03,5124,5738,7024,10282,10652
2020-05-10,5527,5844,7545,10588,11501
2020-05-17,5420,5366,7528,10582,10787
2020-05-24,4687,5143,7138,10045,11409
2020-05-31,5724,6468,8404,11514,13052
2020-06-07,5191,5988,8167,11673,12460
2020-06-14,5296,6382,9003,11792,12672
2020-06-21,5097,6181,8643,12040,12566


==> data/NashvilleWeeklyComparison.csv <==
DayofWeek,JanFeb20,MayJune20,JanFeb19,MayJune19
0,26403.875,11599.0,25178.75,26147.0
1,29477.625,11580.0,26018.11111111111,27984.375
2,27012.777777777777,11863.875,26638.444444444438,27919.0
3,27900.444444444438,11911.5,27311.0,27089.33333333333
4,27710.33333333333,12141.333333333336,26257.0,26714.66666666667
5,14581.666666666664,8595.0,13405.5,15235.555555555557
6,10854.125,5729.0,9600.0,10870.444444444445


==> data/NashvilleWeeklyRidershipCovidcases.csv <==
board_count,count,fips,cases,deaths,new_cases,new_deaths,date
165741,0,0.0,0.0,0.0,0.0,0.0,2020-01-12
171338,0,0.0,0.0,0.0,0.0,0.0,2020-01-19
154863,44,0.0,0.0,0.0,0.0,0.0,2020-01-26
176677,60,0.0,0.0,0.0,0.0,0.0,2020-02-02
167021,35,0.0,0.0,0.0,0.0,0.0,2020-02-09
167995,30,0.0,0.0,0.0,0.0,0.0,2020-02-16
165193,30,0.0,0.0,0.0,0.0,0.0,2020-02-23
172919,110,0.0,0.0,0.0,0.0,0.0,2020-03-01
142510,209,47037.0,1.0,0.0,1.0,0.0,2020-03-08
149371,567,329259.0,51.0,0.0,16.0,0.0,2020-03-15
102266,747,329259.0,617.0,4.0,150.0,2.0,2020-03-22
76281,588,329259.0,2069.0,14.0,227.0,0.0,2020-03-29
67241,540,329259.0,5030.0,33.0,530.0,4.0,2020-04-05
60928,415,329259.0,8217.0,81.0,424.0,7.0,2020-04-12
60620,356,329259.0,10922.0,131.0,403.0,7.0,2020-04-19
61572,280,329259.0,14552.0,153.0,619.0,3.0,2020-04-26
67102,190,329259.0,19096.0,187.0,656.0,5.0,2020-05-03
66192,171,329259.0,23989.0,234.0,626.0,7.0,2020-05-10
72074,154,329259.0,27441.0,282.0,480.0,9.0,2020-05-17
68703,139,329259.0,31594.0,354.0,599.0,13.0,2020-05-24
66844,113,329259.0,35790.0,421.0,554.0,5.0,2020-05-31
78939,100,329259.0,40803.0,474.0,871.0,11.0,2020-06-07
76946,106,329259.0,46275.0,566.0,729.0,11.0,2020-06-14
79071,123,329259.0,53320.0,645.0,1167.0,11.0,2020-06-21
78508,164,329259.0,60948.0,724.0,1296.0,15.0,2020-06-28


==> data/NashvilleWeeklyRidershipPrePostCovid.csv <==
aprilmay,janfeb,dow
10300.625,26403.875,0
10552.25,29477.625,1
10386.888888888889,27012.777777777777,2
10547.0,27900.444444444445,3
11150.888888888889,27710.333333333332,4
7819.888888888889,14581.666666666666,5
5093.555555555556,10854.125,6


==> data/saved/ChattanoogaBaseline.csv <==
board_count,change,date
38454,38.528044958391874,2020-02-09
37663,35.67851867862675,2020-02-16
34680,24.932454339133255,2020-02-23
38624,39.14045895025037,2020-03-01
40934,47.46208436903347,2020-03-08
34798,25.357541698187973,2020-03-15
29560,6.487985878453835,2020-03-22
24481,-11.808782737130299,2020-03-29
22017,-20.68518318383227,2020-04-05
18085,-34.84995857199466,2020-04-12
10996,-60.38762203249397,2020-04-19
12758,-54.04013112864297,2020-04-26
13183,-52.509096148996726,2020-05-03
12647,-54.44000144097409,2020-05-10
13867,-50.04503044057783,2020-05-17
13867,-50.04503044057783,2020-05-24

